Enhancing Fault Resilience of QNNs by Selective Neuron Splitting

The superior performance of Deep Neural Networks (DNNs) has led to their application in various aspects of human life. Safety-critical applications are no exception and impose rigorous reliability requirements on DNNs. Quantized Neural Networks (QNNs) have emerged to tackle the complexity of DNN accelerators, however, they are more prone to reliability issues. In this paper, a recent analytical resilience assessment method is adapted for QNNs to identify critical neurons based on a Neuron Vulnerability Factor (NVF). Thereafter, a novel method for splitting the critical neurons is proposed that enables the design of a Lightweight Correction Unit (LCU) in the accelerator without redesigning its computational part. The method is validated by experiments on different QNNs and datasets. The results demonstrate that the proposed method for correcting the faults has a twice smaller overhead than a selective Triple Modular Redundancy (TMR) while achieving a similar level of fault resiliency.

==> images/quantization-alexnet-acc-loss.csv <==
NVF,Unprotected,Proposed,TMR
0,5.25,0.003,0
5,5.25,0.025,0.02
10,5.25,0.57,0.55
15,5.25,1.1,1.14
20,5.25,1.56,1.61
25,5.25,2.27,2.17
30,5.25,3,2.98
35,5.25,3.51,3.71
40,5.25,4.5,4.43
45,5.25,5.23,5.2
50,5.25,5.25,5.25


==> images/quantization-alexnet-neurons-count.csv <==
NVF,Unprotected,Proposed,TMR
0,103168,206336,309504
5,103168,149490,195812
10,103168,118986,134804
15,103168,108339,113510
20,103168,103790,104412
25,103168,103566,103964
30,103168,103400,103632
35,103168,103315,103462
40,103168,103224,103280
45,103168,103174,103180
50,103168,103168,103168


==> images/quantization-lenet5-acc-loss.csv <==
NVF,Unprotected,Proposed,TMR
0,13.12,0.1,0
5,13.12,0.11,0.01
10,13.12,1.58,1.41
15,13.12,3.3,3.28
20,13.12,3.88,4.06
25,13.12,9.08,9.31
30,13.12,12.62,12.56
35,13.12,13.12,13.12
40,13.12,13.12,13.12
45,13.12,13.12,13.12
50,13.12,13.12,13.12


==> images/quantization-lenet5-neurons-count.csv <==
NVF,Unprotected,Proposed,TMR
0,4684,9368,14052
5,4684,9064,13444
10,4684,6343,8002
15,4684,4906,5128
20,4684,4871,5058
25,4684,4754,4824
30,4684,4687,4690
35,4684,4684,4684
40,4684,4684,4684
45,4684,4684,4684
50,4684,4684,4684


==> images/quantization-mlp7-acc-loss.csv <==
NVF,Unprotected,Proposed,TMR
0,10.41,0.006,0
5,10.41,0.13,0.16
10,10.41,1.32,1.35
15,10.41,2.72,2.61
20,10.41,4.86,5.02
25,10.41,7.3,6.98
30,10.41,7.85,7.87
35,10.41,9.26,9.12
40,10.41,9.68,9.89
45,10.41,10.4,10.16
50,10.41,10.41,10.41


==> images/quantization-mlp7-neurons-count.csv <==
NVF,Unprotected,Proposed,TMR
0,2816,5632,8448
5,2816,5329,7842
10,2816,4198,5580
15,2816,3719,4622
20,2816,3319,3822
25,2816,3088,3360
30,2816,3000,3184
35,2816,2901,2986
40,2816,2842,2868
45,2816,2823,2830
50,2816,2816,2816

